A dual AGN at z = 5.4 associated with a Lyman-alpha Nebula in the Center of a Cosmic Filament

Predictions from current theories and simulations suggest that dual AGN systems are exceedingly rare at high redshifts. The intense radiation and powerful outflows from AGNs regulate star formation, heat the interstellar medium, and drive massive gas outflows that shape the host galaxy and its surroundings. One manifestation of AGN feedback is the creation of extended Ly$\alpha$ nebulae. However, identifying these systems at high-$z$ is challenging. Here, we report a remarkable dual AGN candidate at $z \sim 5.4$ using JWST NIRCam and NIRSpec, with a separation of $\sim1.7$ arcseconds ($\sim10.4$ pkpc). This is one of the highest spectroscopically confirmed redshift dual AGNs discovered. Photometric SED fitting shows excellent agreement with AGN templates, strongly suggesting a rare dual AGN system. BPT diagrams and high ionisation lines further support the presence of AGNs. VLT/MUSE observations reveal strong extended Ly$\alpha$ emission, extending to $>22$ kpc, making it one of the most extended Ly$\alpha$ nebulae at $z \sim 6$. This provides observational evidence of anisotropic AGN-driven photoionization or shocks. The high Ly$\alpha$ escape fraction also indicates an AGN outflow. This dual AGN candidate is also associated with a well-defined overdensity, potentially at the center of a $z \sim 5.4$ protocluster or filamentary structure node. Further analysis indicates the fraction of dual AGNs is significantly higher than theoretically expected at high redshifts. This discovery provides a new opportunity to study dual AGN interactions and their impact on the circumgalactic medium and cosmic structure evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
